Constraining the ratio of median pixel optical depth profile around z ~ 4 quasars using the longitudinal proximity effect

We present a detailed study of the longitudinal proximity effect using a sample of 85 quasars spanning an emission redshift range of $3.5 \leq z_{em} \leq 4.5$ and Lyman continuum luminosity ($L_{912}$) ranging from 1.06$\times 10^{31}$ to 2.24$\times 10^{32}$ erg s$^{-1}$ Hz$^{-1}$. We use the high-quality spectra of these quasars obtained at a spectral resolution of $R\sim$ 5100 and S/N $\sim$ 30 using X-SHOOTER spectrograph mounted on the Very Large Telescope (VLT). In our analysis, we compared the transmitted flux and pixel optical depth of the Ly$\alpha$ absorption originating from the vicinity of quasars to those from the general intergalactic medium by using a redshift matched control sample. The longitudinal proximity effect is found up to $r \leq 12$ Mpc (proper) from quasars. By appropriately scaling up the pixel optical depth in the vicinity of quasars to account for the excess ionization by quasars, we constrain the ratio of median HI optical depth in the vicinity of the quasar to that of the IGM ($R_\tau(r)$). The $R_\tau (r)$ is found to be significantly higher than unity up to 6 Mpc from the quasar with a typical radial profile of the form $R_\tau(r) = 1+A \times exp(-r/r_0)$ with $A=9.16\pm 0.68$ and $r_0= 1.27\pm 0.08$ Mpc. The integrated value of the scaled pixel optical depth over the radial bin of 0-6 Mpc is found to be higher by a factor of $2.55 \pm 0.17$ than the corresponding integrated value of the median pixel optical depth of the IGM. We also found $R_\tau (r)$ to be luminosity dependent.

==> Table1_full_online.txt <==
Title  : Constraining the ratio of median pixel optical depth profile around z~4 quasars using the longitudinal proximity effect
Authors: Priyanka Jalan, Hum Chand and Raghunathan Srianand
Table  : Basic properties of 100 quasars used in our analysis.
================================================================================
Byte-by-byte Description of file: Table 1
--------------------------------------------------------------------------------
   Bytes Format Units           Label       Explanations
--------------------------------------------------------------------------------
   1-3    I3     ---		SN          Serial Number
   6-15   A10    ---   		Name        Name of quasars
   20-24  F8.3   ---   		z_em        Redshift of the quasar
   29-35  F8.3   deg 		Ra	    Right ascension
   41-47  F8.3	 deg 		Dec	    Declination
   52-57  F8.3   ---		m_V	    V-band magnitude
   62-67  F8.3   ergs/s/Hz   	L (912)	    Log of luminosity at 912A of the quasar
   73	  I1     ---            Flag	    Flag =1 for 85 sightlines used in proximity analysis
   76-    ---   ---	   	z_a	    Masked absorbers in the Lyman-alpha forest
--------------------------------------------------------------------------------------------------

  1  J0003-2603    4.125      0.845     -26.055    17.530    32.163     1  3.39 (DLA), 3.39 (NAL SiIV])												
  2  J0006-6208    4.440      1.715     -62.134    18.290    32.012     0  3.78 (DLA)
  3  J0030-5129    4.173      7.644     -51.495    18.570    31.773     1      	
  4  J0034+1639    4.292      8.728      16.655    19.500    31.459     0  4.28 (DLA), 4.25 (DLA), 3.76 (DLA), 3.75 (sub-DLA), 4.23 (sub-DLA), 3.48 (LLS), 3.83 (LLS)				
  5  J0042-1020    3.863     10.582     -10.337    19.530    31.232     1      	
  6  J0048-2442    4.083     12.143     -24.702    18.940    31.577     1  3.76 (sub-DLA)														
  7  J0056-2808    3.635     14.104     -28.143    18.240    31.623     1      	
  8  J0057-2643    3.661     14.492     -26.720    17.470    31.946     1      	
  9  J0100-2708    3.546     15.052     -27.148    17.800    31.749     1  3.24 (sub-DLA), 2.56 (NAL[CIV])												
 10  J0113-2803    4.314     18.434     -28.055    18.670    31.802     0  3.89 (sub-DLA)														
 11  J0117+1552    4.243     19.379      15.871    18.600    31.796     1      	
 12  J0121+0347    4.125     20.359       3.785    17.900    32.015     1  3.36 (LLS), 3.79 (LLS)												
 13  J0124+0044    3.837     21.017       0.742    18.710    31.547     1      	
 14  J0132+1341    4.152     23.042      13.693    19.300    31.470     1  3.94 (DLA), 3.94 (sub-DLA)												
 15  J0133+0400    4.185     23.419       4.016    18.300    31.887     1  3.69 (DLA), 3.77 (DLA), 4.00 (sub-DLA), 4.02 (sub-DLA), 3.76 (LLS) 							
 16  J0137-4224    3.971     24.351     -42.404    18.460    31.714     1  3.66 (sub-DLA), 3.40 (LLS) 												
 17  J0153-0011    4.195     28.416      -0.185    20.120    31.164     1  3.88 (sub-DLA)														
 18  J0211+1107    3.973     32.834      11.121    18.120    31.851     1  3.50 (sub-DLA)														
 19  J0214-0517    3.977     33.623      -5.296    18.420    31.733     1  3.72 (DLA), 3.22 (sub-DLA)												
 20  J0234-1806    4.305     38.729     -18.103    18.790    31.750     0  3.69 (DLA), 4.23 (sub-DLA)												
 21  J0244-0134    4.055     41.008      -1.568    18.200    31.859     1  3.97 (sub-DLA), 3.93 (LLS)												
 22  J0247-0556    4.234     41.986      -5.933    18.600    31.791     1  4.14 (sub-DLA), 3.99 (LLS)												
 23  J0248+1802    4.439     42.227      18.046    18.400    31.968     0      	
 24  J0255+0048    4.003     43.828       0.813    20.000    31.114     1  3.91 (DLA), 3.26 (DLA), 3.45 (sub-DLA)											
 25  J0307-4945    4.716     46.844     -49.763    18.760    31.886     0  4.47 (DLA) 
 26  J0311-1722    4.034     47.814     -17.380    17.730    32.037     1  3.73 (sub-DLA) 														
 27  J0403-1703    4.227     60.987     -17.056    18.700    31.748     1  3.54 (LLS)
 28  J0415-4357    4.073     63.813     -43.964    18.810    31.624     1  3.81 (DLA), 4.03 (sub-DLA)												
 29  J0426-2202    4.329     66.544     -22.038    17.940    32.102     0      	
 30  J0525-3343    4.385     81.275     -33.718    18.500    31.910     1      	
 31  J0529-3526    4.418     82.317     -35.434    18.940    31.747     0  3.57 (sub-DLA), 3.76 (sub-DLA)												
 32  J0529-3552    4.172     82.337     -35.875    18.290    31.884     1  3.68 (DLA), 3.68 (sub-DLA), 3.71 (sub-DLA), 4.07 (sub-DLA)							
 33  J0714-6455    4.465    108.629     -64.920    18.350    31.994     0  4.39 (LLS)
 34  J0747+2739    4.133    116.797      27.650    17.200    32.299     1  3.42 (DLA), 3.90 (DLA)													
 35  J0755+1345    3.663    118.968      13.764    19.290    31.219     1  3.10 (LLS)
 36  J0800+1920    3.948    120.209      19.349    19.920    31.118     1  3.95 (DLA), 3.43 (sub-DLA), 3.73 (LLS) 											
 37  J0818+0958    3.656    124.732       9.979    18.810    31.407     1  3.31 (DLA), 3.03 (LLS), 3.45 (LLS)											
 38  J0833+0959    3.716    128.344       9.994    19.590    31.129     1      	
 39  J0835+0650    4.007    128.795       6.848    19.430    31.344     1  3.95 (DLA), 3.60 (sub-DLA), 3.51 (LLS)										
 40  J0839+0318    4.230    129.923       3.305    20.100    31.189     1  4.10 (sub-DLA), 3.44 (LLS)												
 41  J0920+0725    3.646    140.174       7.428    19.280    31.213     1  3.06 (sub-DLA)														
 42  J0935+0022    3.747    143.987       0.381    19.370    31.234     1      	
 43  J0937+0828    3.704    144.310       8.482    19.610    31.114     1  3.13 (sub-DLA)														
 44  J0955-0130    4.418    148.750      -1.502    18.700    31.843     0  4.02 (DLA), 3.95 (sub-DLA), 3.99 (LLS), 4.17 (LLS)									
 45  J0959+1312    4.092    149.905      13.205    18.550    31.738     1  3.91 (sub-DLA) 														
 46  J1013+0650    3.809    153.448       6.838    19.630    31.164     1  3.49 (sub-DLA) 														
 47  J1018+0548    3.515    154.577       5.806    19.410    31.087     1  3.38 (sub-DLA), 2.83 (LLS) 												
 48  J1020+0922    3.640    155.170       9.381    19.200    31.242     1      	
 49  J1024+1819    3.524    156.237      18.319    18.990    31.260     1  3.18 (LLS)
 50  J1032+0927    3.985    158.089       9.463    19.750    31.205     1  3.81 (sub-DLA) 														
 51  J1034+1102    4.269    158.694      11.037    20.010    31.244     1      	
 52  J1036-0343    4.531    159.098      -3.723    18.500    31.949     0  3.67 (sub-DLA), 4.15 (sub-DLA), 4.18 (sub-DLA)										
 53  J1037+0704    4.127    159.385       7.073    19.240    31.480     1      	
 54  J1037+2135    3.626    159.377      21.592    18.400    31.554     1      	
 55  J1042+1957    3.630    160.642      19.955    19.070    31.288     1      	
 56  J1053+0103    3.663    163.420       1.059    19.680    31.063     1      	
 57  J1054+0215    3.971    163.643       2.264    19.740    31.202     1      	
 58  J1057+1910    4.128    164.273      19.179    18.000    31.977     1  3.37 (DLA), 3.37 (sub-DLA), 3.80 (sub-DLA), 4.01 (NAL[NV])								
 59  J1058+1245    4.341    164.744      12.765    19.030    31.673     0  3.60 (LLS)
 60  J1103+1004    3.607    165.970      10.067    19.580    31.071     1  3.13 (sub-DLA)														
 61  J1108+1209    3.679    167.231      12.164    19.720    31.056     1  3.55 (DLA), 3.40 (DLA)													
 62  J1110+0244    4.146    167.537       2.749    19.050    31.566     1  	
 63  J1111-0804    3.922    167.808      -8.068    18.100    31.833     1  3.61 (DLA), 3.48 (sub-DLA), 3.76 (LLS)											
 64  J1117+1311    3.622    169.258      13.187    18.770    31.404     1      	
 65  J1126-0124    3.765    171.643      -1.411    19.760    31.088     1      	
 66  J1126-0126    3.635    171.573      -1.443    19.480    31.127     1      	
 67  J1135+0842    3.834    173.902       8.705    19.140    31.373     1      	
 68  J1201+1206    3.522    180.450      12.108    18.160    31.591     1      	
 69  J1202-0054    3.592    180.542      -0.908    19.600    31.055     1  3.15 (LLS)
 70  J1248+1304    3.721    192.156      13.078    19.500    31.168     1  3.41 (sub-DLA)														
 71  J1249-0159    3.629    192.489      -1.992    18.190    31.640     1  3.53 (LLS)
 72  J1304+0239    3.648    196.219       2.656    19.020    31.318     1  3.34 (LLS) 
 73  J1312+0841    3.731    198.179       8.684    19.420    31.205     1      	
 74  J1320-0523    3.717    200.125      -5.393    16.540    32.349     1      	
 75  J1323+1405    4.054    200.943      14.088    19.900    31.179     1      	
 76  J1330-2522    3.949    202.717     -25.372    18.460    31.703     1      	
 77  J1331+1015    3.852    202.962      10.258    19.550    31.218     1      	
 78  J1332+0052    3.508    203.228       0.880    18.700    31.367     1  3.08 (sub-DLA), 3.42 (sub-DLA)												
 79  J1336+0243    3.801    204.223       2.727    19.480    31.220     1      	
 80  J1352+1303    3.706    208.200      13.053    19.020    31.351     1  3.17 (LLS)
 81  J1401+0244    4.408    210.444       2.744    20.320    31.193     1      	
 82  J1416+1811    3.593    214.035      18.196    19.670    31.027     1      	
 83  J1421-0643    3.688    215.283      -6.733    18.500    31.549     1  3.45 (DLA), 3.16 (sub-DLA)												
 84  J1442+0920    3.532    220.709       9.333    18.140    31.605     1      	
 85  J1445+0958    3.562    221.319       9.976    17.780    31.766     1      	
 86  J1503+0419    3.692    225.871       4.330    18.890    31.395     1  3.60 (NAL[NV])														
 87  J1517+0511    3.555    229.484       5.184    19.450    31.094     1      	
 88  J1524+2123    3.600    231.151      21.385    18.580    31.467     1      	
 89  J1542+0955    3.986    235.657       9.934    19.930    31.134     1  3.61 (LLS) 
 90  J1552+1005    3.722    238.230      10.094    19.750    31.068     1  3.60 (DLA), 3.66 (DLA), 3.08 (LLS), 3.44 (LLS)										
 91  J1621-0042    3.711    245.321      -0.715    17.970    31.774     1  3.10 (sub-DLA)														
 92  J1633+1411    4.365    248.332      14.194    20.280    31.186     1  4.15 (LLS)
 93  J1658-0739    3.750    254.684      -7.655    18.760    31.480     1  3.70 (sub-DLA), 3.69 (LLS)
 94  J1723+2243    4.531    260.846      22.732    18.170    32.081     0  3.70 (DLA), 3.97 (LLS), 3.98 (LLS), 4.08 (LLS), 4.16 (LLS), 4.23 (LLS), 4.25 (LLS)					
 95  J2215-1611    3.995    333.864     -16.193    18.100    31.870     1  3.23 (sub-DLA), 3.66 (sub-DLA), 3.70 (sub-DLA), 3.31 (LLS), 3.46 (LLS)							
 96  J2216-6714    4.479    334.217     -67.245    18.060    32.113     0  3.68 (LLS), 3.73 (LLS)													
 97  J2239-0552    4.557    339.973      -5.873    18.300    32.035     0  4.08 (DLA), 4.20 (LLS)											
 98  J2251-1227    4.157    342.826     -12.451    18.500    31.792     1  3.46 (sub-DLA), 3.99 (sub-DLA)												
 99  J2344+0342    4.248    356.013       3.707    18.200    31.958     1  3.88 (sub-DLA)														
100  J2349-3712    4.219    357.307     -37.217    18.690    31.748     1  3.58 (sub-DLA), 3.69 (sub-DLA), 3.80 (LLS), 3.96 (LLS)                                                                    

